The Stochastic Steepest Descent Method for Robust Optimization in Banach Spaces

Stochastic gradient methods have been a popular and powerful choice of optimization methods, aimed at minimizing functions. Their advantage lies in the fact that that one approximates the gradient as opposed to using the full Jacobian matrix. One research direction, related to this, has been on the application to infinite-dimensional problems, where one may naturally have a Hilbert space framework. However, there has been limited work done on considering this in a more general setup, such as where the natural framework is that of a Banach space. This article aims to address this by the introduction of a novel stochastic method, the stochastic steepest descent method (SSD). The SSD will follow the spirit of stochastic gradient descent, which utilizes Riesz representation to identify gradients and derivatives. Our choice for using such a method is that it naturally allows one to adopt a Banach space setting, for which recent applications have exploited the benefit of this, such as in PDE-constrained shape optimization. We provide a convergence theory related to this under mild assumptions. Furthermore, we demonstrate the performance of this method on a couple of numerical applications, namely a $p$-Laplacian and an optimal control problem. Our assumptions are verified in these applications.

==> data_no_control.csv <==
Iteration,Energy,sampleEnergy,sampleDescent,Kn,Kn_var,averaged_descent
0,7.09375335926013,9.56184911679078,-15.3798255106737,-12.0929613815623,3.15544362088405E-30,-12.1765607616951
1,5.82659257132404,5.78101052621526,-10.5450298540271,-10.4520924903739,0,-10.8015690278415
2,5.32493260211704,5.30986413647665,-9.89367295394533,-9.76961021178076,0,-10.0916192416957
3,5.10222401013758,5.74453568430177,-10.4950906033693,-9.45126703401785,3.15544362088405E-30,-9.55074020928122
4,4.85354320426663,4.29824539914211,-8.44332290607376,-9.077627100341,3.15544362088405E-30,-9.35695948281154
5,4.72257254375127,4.34101088980217,-8.50625014543352,-8.86338168700939,0,-9.05519776620653
6,4.38076772212712,4.818505934833,-9.19876008704967,-8.3930467720699,3.15544362088405E-30,-8.89165173273574
7,4.50301535851469,3.56909473462714,-7.34452223900017,-8.53179699360257,3.15544362088405E-30,-8.67721011154256
8,4.40025219687292,4.77283691287655,-9.13329403891084,-8.46232457812926,3.15544362088405E-30,-8.39557722676902
9,4.22654244107054,4.20903893217157,-8.31155342203235,-8.21986437501669,0,-8.29932273277569
10,4.12954607610728,4.44996380133771,-8.66587363965409,-8.05976138004411,3.15544362088405E-30,-8.14669840629436
11,4.12525237341297,4.16970525329083,-8.25323119630206,-8.07073048607998,0,-8.09439144235254
12,4.07853400626145,5.19345088824819,-9.73054163631885,-7.97291106852499,7.88860905221012E-31,-8.0452109124864
13,3.97128614967363,3.36568613692238,-7.02829859260799,-7.80975971896894,7.88860905221012E-31,-7.9989802590408
14,3.84148033000953,3.8179487636135,-7.72533934504532,-7.61566748191697,7.88860905221012E-31,-7.84303396129343
15,3.95445174152717,5.96201539386542,-10.7916987441332,-7.77750041628965,7.09974814698911E-30,-7.97687730964325
16,3.89717920583382,4.47430295681866,-8.70139800217112,-7.67135425490582,7.88860905221012E-31,-7.8192223593025
17,3.684945971805,4.90082427884798,-9.31637243480148,-7.36024719495868,7.88860905221012E-31,-7.66988738622075
18,3.7457208996645,4.44918172535103,-8.66473135159328,-7.44814022859201,7.88860905221012E-31,-7.5792619349207
19,3.69964373052604,3.64566512284975,-7.46238366265467,-7.40818069421008,7.88860905221012E-31,-7.63389689795782
20,3.66169394535934,2.68821316874378,-5.93803525413898,-7.32226900072432,0,-7.49932743063237
21,3.66840162137514,2.8750498288413,-6.24495086242918,-7.32234746906074,3.15544362088405E-30,-7.3916100177618
22,3.66599939836558,3.15411598606916,-6.69427020644811,-7.31417575327364,7.88860905221012E-31,-7.46722222955351
23,3.58107579101138,3.75809942380902,-7.63433463936227,-7.23367383257769,7.88860905221012E-31,-7.32308032544359
24,3.58377406376926,2.74583583794205,-6.03324442508628,-7.22503448919048,7.88860905221012E-31,-7.31495569384516
25,3.54350009513179,2.42362576596114,-5.49406969263801,-7.15453151480476,3.15544362088405E-30,-7.03106929831849
26,3.53824577854346,2.94013957932581,-6.35069060050099,-7.16746209155824,7.09974814698911E-30,-7.19200322837128
27,3.38467227421551,3.62983129643399,-7.43806251386948,-6.90136485576912,7.88860905221012E-31,-7.24086904158113
28,3.38313712728175,4.55339143025279,-8.81650042690175,-6.92100469341541,0,-7.01979831362902
29,3.42403566943685,4.51993131455913,-8.76786531587404,-6.97830291942962,0,-6.92774911033072
30,3.37772601037869,3.69783715581116,-7.54233520553469,-6.93581979867883,3.15544362088405E-30,-6.9923132857067
31,3.46414226612205,4.35300581952916,-8.52387219383639,-7.0247627054219,0,-6.84618639357073
32,3.37593138684142,2.72510908219735,-5.99905594259781,-6.92901405154677,7.88860905221012E-31,-6.7844098081156
33,3.36715692625245,2.63325760923072,-5.84675646260199,-6.90030826514535,7.88860905221012E-31,-6.89207063381396
34,3.25335751306633,4.29299416592772,-8.4355852198632,-6.65336023119697,7.09974814698911E-30,-6.9391488140275
35,3.28742035599495,3.24930069121456,-6.84522015954382,-6.76417653634435,7.88860905221012E-31,-6.78624871516387
36,3.11144146700174,4.00183021723401,-8.00274516884084,-6.50514699733408,7.88860905221012E-31,-6.79028696727548
37,3.16587775116232,2.0851311273231,-4.90789228063217,-6.55919913650229,3.15544362088405E-30,-6.80499422224736
38,3.19415048004733,4.20570616086322,-8.30661703691666,-6.63423995903807,0,-6.91352638909213
39,3.18991965933077,2.94636649247221,-6.36077551431165,-6.58158610089403,7.88860905221012E-31,-6.56089246285936
40,3.24506529303886,2.87932261413272,-6.25191031928534,-6.67850287038496,7.88860905221012E-31,-6.80951942728464
41,3.21658565041178,3.91575082940534,-7.87329057399149,-6.66272977787474,7.88860905221012E-31,-6.84160283723692
42,3.18045980230406,4.06220739662701,-8.0931308651677,-6.57193095797568,7.88860905221012E-31,-6.76335476753203
43,3.15729806618015,6.33931406514391,-11.2999544990012,-6.57695086385224,0,-6.70369303142396
44,3.10970975612802,2.96615125108016,-6.39278300668083,-6.45954276229766,7.09974814698911E-30,-6.69625278420661
45,3.01148667967547,3.75778008702388,-7.63384810025404,-6.35125823574214,7.88860905221012E-31,-6.61527860280942
46,3.11103593012563,2.27351747309379,-5.23683289200011,-6.49413990616341,7.09974814698911E-30,-6.50397453204422
47,3.07225283531871,3.48168507643499,-7.20920056352086,-6.41573762541532,3.15544362088405E-30,-6.52756305410041
48,3.03412381426198,2.57340824341724,-5.74680564045403,-6.3273762081714,0,-6.52346030003376
49,3.11368564588034,3.47002756856952,-7.1910893903525,-6.4956425422474,7.88860905221012E-31,-6.46345587441112
50,3.03363449972336,3.48935495169645,-7.22110825821586,-6.3504930563093,7.88860905221012E-31,-6.49640334831061
51,3.00842942779299,3.92985663343382,-7.89455261890119,-6.34078588850546,7.88860905221012E-31,-6.2452141951789
52,3.0347588023253,2.95197116548765,-6.36984811191358,-6.38119293931793,0,-6.36007671146944
53,3.01424286808829,3.67059540521398,-7.50062375438557,-6.32965003206393,7.88860905221012E-31,-6.44381739741723
54,3.01055031540082,1.58709082960948,-3.99941370214274,-6.27487589823225,7.88860905221012E-31,-6.31907403299087
55,3.0485184193395,1.52991207333104,-3.89085321800757,-6.394874665646,0,-6.3762947376674
56,2.92987112550374,2.77433074149988,-6.08014125686311,-6.1619931266021,3.15544362088405E-30,-6.32803014205204
57,2.95886923093184,2.59491318603775,-5.78278596336967,-6.24340012249249,0,-6.39103511205792
58,2.9323335995926,3.38333892441293,-7.05592770565908,-6.19224677493188,0,-6.35709540694031
59,2.99616229564698,2.17733576870387,-5.06977924153915,-6.29939088685645,7.88860905221012E-31,-6.41561533055632
60,2.88756898852438,2.89119578152789,-6.27123564110892,-6.0976227788791,7.88860905221012E-31,-6.1740302840616
61,2.87562616210591,2.13720931822735,-4.9995427670926,-6.09538651062425,7.88860905221012E-31,-6.19705268896749
62,2.90607646749065,2.38343191371445,-5.42559105118026,-6.13141939288685,7.88860905221012E-31,-6.24234764337898
63,2.90307876966202,3.9070468903972,-7.86016134880203,-6.13837717909535,7.88860905221012E-31,-6.12300078714609
64,2.92856470562827,3.43044716675535,-7.12948311448261,-6.16665956592236,0,-6.32608977735196
65,2.84465528202567,2.61080347922466,-5.80932442503962,-5.97794738771735,7.88860905221012E-31,-6.2005830287874
66,2.97412083247957,2.19936734042006,-5.10820505211607,-6.25985060006,0,-6.23220363010321
67,2.86666465800863,3.19747360036411,-6.76316867687893,-6.10829034869151,3.15544362088405E-30,-6.2285182302162
68,2.89011796511251,3.77549210448805,-7.66081841394781,-6.12314266024849,0,-6.131392467635
69,2.75800932643605,3.93596184176163,-7.90374923964571,-5.91454660352078,0,-6.17249380222022
70,2.83977835295098,3.05655988713442,-6.53837274387467,-6.03282624914763,7.88860905221012E-31,-6.18624179854646
71,2.81986957754249,3.02999510674582,-6.49570717613558,-5.96573440219635,7.88860905221012E-31,-6.18127291627963
72,2.79669575106275,2.21708177294644,-5.1390314696539,-5.97585211025396,0,-6.13428329089383
73,2.88174215975165,2.24418810910566,-5.18608267858468,-6.11634870266152,0,-6.13266524183787
74,2.73057634484943,3.42873339564485,-7.12681165546413,-5.83925436988529,7.88860905221012E-31,-6.0453294164091
75,2.8411868456585,3.36854470468327,-7.03277510972895,-6.07774196770809,7.88860905221012E-31,-6.00191252701374
76,2.79419153124377,2.49798156278117,-5.62000775615153,-5.97936601810554,0,-6.0616152180574
77,2.84089835936253,2.9554258885501,-6.37543831984695,-6.022761320552,3.15544362088405E-30,-6.05862823186526
78,2.78893391021139,2.25092611459654,-5.19775641767443,-5.97070441276322,7.88860905221012E-31,-6.03741580077767
79,2.7889040266292,3.94003235884122,-7.90987890827886,-5.9562435187711,7.88860905221012E-31,-6.04854790479956
80,2.77063794055281,3.1622388545198,-6.70719598120104,-5.91498641532052,7.88860905221012E-31,-5.92079815608108
81,2.7705208930255,2.30716818392847,-5.29485942155679,-5.92588171208223,7.88860905221012E-31,-6.00383467321002
82,2.74301433433261,3.32646995566009,-6.96678964191141,-5.89090515736708,0,-5.9626618216851
83,2.81528132735956,2.34366735568265,-5.35755911432898,-6.00297824873808,0,-5.99644723054144
84,2.72444383584988,1.82608189710849,-4.44309072987396,-5.8583658603456,0,-5.99190232649605
85,2.72522076719506,3.72653908599378,-7.58619940464833,-5.8118703891758,7.88860905221012E-31,-6.05182251323842
86,2.76797756042634,3.29556497343133,-6.91818867831054,-5.89228728100376,7.88860905221012E-31,-5.98050570939075
87,2.72297393448382,2.39873053247789,-5.45168922550809,-5.86563380421409,7.88860905221012E-31,-6.0410981808938
88,2.69024465747449,1.95291574068841,-4.67258943741197,-5.75877826910782,7.88860905221012E-31,-5.9860803823323
89,2.76256447161792,2.97427600078321,-6.40591163545021,-5.92010420036999,7.88860905221012E-31,-5.99444487933577
90,2.64933746439135,3.18154388907057,-6.73788248941263,-5.69805405339852,7.88860905221012E-31,-5.96316448566602
91,2.67257395905749,2.67003338162094,-5.90789151399718,-5.72992640658104,0,-5.9472921511698
92,2.70441621611472,1.82821626365228,-4.44698505122787,-5.83269274964082,7.88860905221012E-31,-5.84910511389544
93,2.7504548195894,2.18835199270493,-5.08900500036895,-5.90461241138262,0,-5.62645641251231
94,2.70996918988853,3.42535773838195,-7.12154864011044,-5.86608935937786,0,-6.03047999645921
95,2.72572983839385,2.60901789123388,-5.80634432322568,-5.88096632861203,0,-5.85583480909354
96,2.72992531267453,3.59782858443811,-7.38882438329789,-5.83104834559643,0,-5.80015965651161
97,2.68286165598236,2.40018662119444,-5.45417101987327,-5.75326941825801,7.88860905221012E-31,-5.83140407951563
98,2.59661680207406,2.20140744326747,-5.11175836571061,-5.67007021319488,0,-5.69344278354132
99,2.72197112242108,2.95722245397127,-6.37834475930981,-5.86350560950742,0,-5.82540239788124
100,2.64366054550942,2.18675858949016


==> data_no_control_processed.csv <==
Iteration,KnMax,rate
0,-12.0929613815623,1.0
1,-10.4520924903739,1.5
2,-9.76961021178076,1.8333333333333333
3,-9.45126703401785,2.083333333333333
4,-9.077627100341,2.283333333333333
5,-8.86338168700939,2.4499999999999997
6,-8.3930467720699,2.5928571428571425
7,-8.3930467720699,2.7178571428571425
8,-8.3930467720699,2.8289682539682537
9,-8.21986437501669,2.9289682539682538
10,-8.05976138004411,3.0198773448773446
11,-8.05976138004411,3.103210678210678
12,-7.97291106852499,3.180133755133755
13,-7.80975971896894,3.251562326562327
14,-7.61566748191697,3.3182289932289937
15,-7.61566748191697,3.3807289932289937
16,-7.61566748191697,3.439552522640758
17,-7.36024719495868,3.4951080781963135
18,-7.36024719495868,3.547739657143682
19,-7.36024719495868,3.597739657143682
20,-7.32226900072432,3.6453587047627294
21,-7.32226900072432,3.690813250217275
22,-7.31417575327364,3.73429151108684
23,-7.23367383257769,3.7759581777535067
24,-7.22503448919048,3.8159581777535068
25,-7.15453151480476,3.854419716215045
26,-7.15453151480476,3.8914567532520823
27,-6.90136485576912,3.927171038966368
28,-6.90136485576912,3.9616537975870574
29,-6.90136485576912,3.9949871309203906
30,-6.90136485576912,4.02724519543652
31,-6.90136485576912,4.05849519543652
32,-6.90136485576912,4.08879822573955
33,-6.90030826514535,4.118209990445433
34,-6.65336023119697,4.146781419016861
35,-6.65336023119697,4.174559196794639
36,-6.50514699733408,4.201586223821666
37,-6.50514699733408,4.22790201329535
38,-6.50514699733408,4.2535430389363755
39,-6.50514699733408,4.278543038936376
40,-6.50514699733408,4.302933282838815
41,-6.50514699733408,4.326742806648339
42,-6.50514699733408,4.349998620601827
43,-6.50514699733408,4.3727258933290996
44,-6.45954276229766,4.394948115551322
45,-6.35125823574214,4.416687245986104
46,-6.35125823574214,4.4379638417307845
47,-6.35125823574214,4.4587971750641175
48,-6.3273762081714,4.4792053383294235
49,-6.3273762081714,4.499205338329423
50,-6.3273762081714,4.518813181466678
51,-6.3273762081714,4.538043950697447
52,-6.3273762081714,4.556911875225749
53,-6.3273762081714,4.575430393744267
54,-6.27487589823225,4.593612211926086
55,-6.27487589823225,4.611469354783229
56,-6.1619931266021,4.6290132144323515
57,-6.1619931266021,4.646254593742697
58,-6.1619931266021,4.6632037462850695
59,-6.1619931266021,4.679870412951736
60,-6.0976227788791,4.696263855574687
61,-6.09538651062425,4.712392887832752
62,-6.09538651062425,4.7282659037057675
63,-6.09538651062425,4.7438909037057675
64,-6.09538651062425,4.759275519090383
65,-5.97794738771735,4.774427034241898
66,-5.97794738771735,4.789352407376227
67,-5.97794738771735,4.804058289729168
68,-5.97794738771735,4.818551043352357
69,-5.91454660352078,4.832836757638071
70,-5.91454660352078,4.846921264680325
71,-5.91454660352078,4.860810153569214
72,-5.91454660352078,4.8745087837062
73,-5.91454660352078,4.888022297219713
74,-5.83925436988529,4.901355630553047
75,-5.83925436988529,4.914513525289889
76,-5.83925436988529,4.927500538276902
77,-5.83925436988529,4.940321051097415
78,-5.83925436988529,4.9529792789455165
79,-5.83925436988529,4.965479278945517
80,-5.83925436988529,4.977824957957862
81,-5.83925436988529,4.9900200799090815
82,-5.83925436988529,5.002068272680166
83,-5.83925436988529,5.013973034584928
84,-5.83925436988529,5.025737740467281
85,-5.8118703891758,5.037365647444025
86,-5.8118703891758,5.048859900317588
87,-5.8118703891758,5.0602235366812245
88,-5.75877826910782,5.0714594917374045
89,-5.75877826910782,5.082570602848516
90,-5.69805405339852,5.0935596138375265
91,-5.69805405339852,5.104429179054918
92,-5.69805405339852,5.115181867226961
93,-5.69805405339852,5.125820165099301
94,-5.69805405339852,5.136346480888775
95,-5.69805405339852,5.146763147555442
96,-5.69805405339852,5.157072425905957
97,-5.69805405339852,5.1672765075386105
98,-5.67007021319488,5.177377517639621
99,-5.67007021319488,5.187377517639621


==> data_pde_control_p2_.csv <==
Iteration,Energy,sampleEnergy,sampleDescent,Kn,Kn_var,averaged_descent
0,0.17694997822800942,0.14478799235266393,-0.14915635432688848,-0.21026016190275204,3.0814879110195774e-33,-0.2064712948867451
1,0.0784499823468754,0.07361654111752948,-0.03181251578372423,-0.037059249205249195,1.925929944387236e-34,-0.03915218555969737
2,0.06730234713003073,0.06701668404489035,-0.012891594845949348,-0.013095088985668564,2.7083389842945504e-35,-0.013148361871305091
3,0.06468394737410695,0.06495686965337623,-0.0021055785909499546,-0.0019003562657482634,1.88079096131566e-37,-0.0025187049035197417
4,0.06505611670875189,0.06686207936330758,-0.0019654729583356593,-0.0036852649105753284,1.88079096131566e-37,-0.0039034282965291116
5,0.06436800289674821,0.06359759030450945,-0.0008632995388138028,-0.0015887479974684199,4.231779662960235e-37,-0.0022804253683409628
6,0.06478531403965151,0.06386706713926249,-0.003757109885699367,-0.0029515308076771673,1.88079096131566e-37,-0.0031704063663858645
7,0.06448550003633384,0.06222677099210495,-0.0011424816660700603,-0.0010281687957926023,0.0,-0.002008374620578824
8,0.06515356245077415,0.06533597338489637,-0.005384638088523165,-0.0052633256277812,0.0,-0.005114614097763752
9,0.06444011736808708,0.06527984568818984,-0.0021372821957678437,-0.0013860668347131628,4.231779662960235e-37,-0.0018161978919028936
10,0.06449987532738657,0.06341599122743875,-0.0025972180095291224,-0.0015163866082149521,4.70197740328915e-38,-0.002041827170451694
11,0.06441231025252533,0.0664507503813822,-0.0030600913738245365,-0.0010909377959271345,0.0,-0.0019588491226569375
12,0.06492404615110796,0.0686987619476784,-0.0027525238103338493,0.0008857134850857398,1.0579449157400588e-37,-0.0017934305885680532
13,0.06449813073231062,0.06527611194615354,-0.0028585156989404613,-0.003644664616697329,7.52316384526264e-37,-0.0034934848108003776
14,0.06460183165350084,0.06797564925489227,-0.0019692951485057487,0.0013509230222008904,1.88079096131566e-37,-0.0019462494740343744
15,0.0644840556953642,0.06682576486393155,-0.0012764096792621412,-0.003497242947707027,7.52316384526264e-37,-0.003328625762166145
16,0.0645344693949407,0.06632126007576425,-0.00013714810159300798,-0.001571685078433843,1.88079096131566e-37,-0.0022216356858272947
17,0.06489593244528344,0.06488812526192764,-0.002983129174349497,-0.002970022048755107,1.88079096131566e-37,-0.0031777286128580684
18,0.06458530666636832,0.06299105857344325,-0.003131629883175035,0.0015058496086066602,1.88079096131566e-37,-0.002137246780963382
19,0.06471569089446995,0.06262732616675049,-0.002053513756704151,-0.00011164541814927313,7.346839692639297e-40,-0.00145361562263275
20,0.06450629115557995,0.06406568905401298,-0.0009249644887059701,-0.0013671347172190846,4.70197740328915e-38,-0.0019927950022095376
21,0.06456188063191638,0.06526330763078103,-0.0006738219611029161,2.5649127610987384e-05,1.0331493317774011e-40,-0.0015725168228106453
22,0.06439677139551271,0.06434347940749643,-0.0014567217046236865,-0.0014482155389064983,4.70197740328915e-38,-0.001879493602467882
23,0.06463277212749902,0.06368244691552341,-0.0008569655163284402,7.546749736204527e-05,1.8367099231598242e-40,-0.0015079043188971663
24,0.06458138181562031,0.06150324233682116,-0.001683779619663103,0.0012299620979394322,4.70197740328915e-38,-0.0016597289108792393
25,0.06436612113947787,0.06558581545972164,-0.003343257331707826,-0.002143667812763671,1.88079096131566e-37,-0.0027227030260612234
26,0.06422985558816725,0.06485406561262516,-0.0015558219615258756,0.0009290544879767877,1.1754943508222875e-38,-0.002028360066150493
27,0.06465998423923403,0.06379972969945849,-0.00047688467777125813,-0.00026764544385611994,1.1754943508222875e-38,-0.0014053489719800328
28,0.06487085978927205,0.06237040651084359,-0.001063094477013804,-0.0014594671216578523,0.0,-0.0019057965699709296
29,0.0646895561319295,0.06543087412616105,-0.0030584531787588923,-0.002330015020555074,0.0,-0.002462997628057648
30,0.06413779557230175,0.06357140623372143,-0.00021407829125121708,0.0008252187527518894,0.0,-0.001879976720647355
31,0.06419831530915394,0.06488527098146804,-0.0006880940716136613,-1.2815668281186999e-05,1.1479437019748901e-41,-0.0017329205045141635
32,0.06418608147206685,0.06505491117708091,-0.0001223471200547548,-0.00089202243733913,1.1754943508222875e-38,-0.0016394235190639855
33,0.06411337294183177,0.06562909441876644,-0.001334999474568894,-0.0001320810185350072,0.0,-0.0015324453910937974
34,0.0650263984223567,0.06718632470304357,-0.0018866586417930682,-9.744687941274494e-05,0.0,-0.001733627096106201
35,0.06431491997885402,0.06563230097230524,-0.00038216347374173105,-0.0016276470663000784,4.231779662960235e-37,-0.0018676969457885107
36,0.0645509411405823,0.06405744229033943,-0.001304334513694621,0.000674977808189161,1.1754943508222875e-38,-0.0017798279830675014
37,0.06454473262110233,0.06329119125596276,-0.0011255594575280748,-0.00011130530657522432,7.346839692639297e-40,-0.0014484772446253286
38,0.0646749380854464,0.06466357475382692,-0.0009946158410041631,0.0009757255555469032,0.0,-0.0014930169805422609
39,0.06458592002698621,0.06521204290109098,-0.0007308045022199172,-0.00014864818573367993,7.346839692639297e-40,-0.001578499031603703
40,0.06432158609182272,0.07018990337673586,-0.004816125637129768,0.0008601137420131824,0.0,-0.0015163268645531668
41,0.06453292255540401,0.06472295679909852,-0.0011640509240535123,-0.0013702593197591438,0.0,-0.0020405896145982393
42,0.06455669210371125,0.06544783144287918,-0.00026926910232066126,-0.0006313828711526493,4.70197740328915e-38,-0.0016832485421639806
43,0.06464339471338948,0.06374802898627491,-0.0020844945455033956,-0.0011619082806649565,4.70197740328915e-38,-0.0017791359883665364
44,0.06462292892227582,0.060893912588516515,-0.004122467133218523,-0.0004966189601841157,0.0,-0.0017046727706709751
45,0.06444788688088862,0.06407138651259814,-0.00035316022996918837,-2.550227232119294e-06,1.793662034335766e-43,-0.0017118540632561285
46,0.06463261589198133,0.06555046053475198,-0.001741591200201118,-0.0008016065367802675,1.1754943508222875e-38,-0.0017558675639143592
47,0.06459905687063963,0.06323125438660415,-0.0011862077739741234,0.0001360276828938717,7.346839692639297e-40,-0.0017923737159542227
48,0.0642929005460001,0.06481129141987851,-0.000983424270282204,-0.0004422659124535314,1.1754943508222875e-38,-0.0016257884101287855
49,0.06449772542690209,0.06315473929960319,-0.0012635733012697293,-6.596750862729767e-05,1.8367099231598242e-40,-0.0013731588783439613
50,0.0645956997817767,0.061935912950497676,-0.0019396041418040715,-0.0007293053593963028,0.0,-0.0015353573123181921
51,0.06493667463137191,0.06591096246483791,-0.002532751666564323,-0.0015859172260771286,4.70197740328915e-38,-0.001785512276127444
52,0.06443142555429528,0.06513016712309298,-0.0012680790479735508,0.0004953191095741264,0.0,-0.0016935088266364163
53,0.06458026542546132,0.06423686171872524,-0.0001730166106298213,0.00015049031157866316,7.346839692639297e-40,-0.0016058576402964314
54,0.06461656718272689,0.06681082921240745,-0.0027496804118222174,0.0005767793168957014,0.0,-0.001899004377831874
55,0.06428641743419806,0.06371496730610376,-0.0008230612367151491,-0.0002676127967007309,2.938735877055719e-39,-0.0016476644443611146
56,0.06450140429232118,0.06721501177692413,-0.0030686399884521233,0.00043705318038696715,2.938735877055719e-39,-0.0015150858708856576
57,0.06456274377487677,0.06590390446978067,-0.0012853148746765422,-1.677763990717193e-05,1.1479437019748901e-41,-0.0013959086364271605
58,0.06442151597928329,0.06228769600619656,-0.002732011448380791,0.0006609193971969091,1.1754943508222875e-38,-0.0015925058981829407
59,0.06475947029820273,0.06332859032535954,-0.0012679599688110081,0.0001681553952603217,7.346839692639297e-40,-0.0014424184729384206
60,0.06440685999432513,0.06487385621926867,-0.0007576559930754885,-0.00031105972757861365,2.938735877055719e-39,-0.0016300321840215218
61,0.0645555590250073,0.06501232389774161,-0.00043456530953008433,2.8250249818878954e-05,4.591774807899561e-41,-0.0016673017332679595
62,0.06435164623195201,0.06310140760749927,-0.0019524884061734881,0.0006922204125400213,0.0,-0.001555596253358436
63,0.06482930808505516,0.0626482547009238,-0.001850023615979596,0.00016727169533923224,6.612155723375367e-39,-0.0017753287177610176
64,0.0643881021456044,0.06509456086510448,-0.0009255840299057841,-0.00027036476593168195,0.0,-0.0013148214502237748
65,0.06466017203313096,0.06408524724153654,-0.00047326789869516655,8.11348203380541e-05,0.0,-0.0015104292618155568
66,0.06434064028530145,0.0649659418317258,-0.000871099050192983,0.00022727470084201072,2.938735877055719e-39,-0.0015076528734481451
67,0.06429521799230006,0.06359937477550585,-0.0009659033559545347,0.0002644811194899135,1.1754943508222875e-38,-0.0015659292540342556
68,0.06465908368428304,0.061081387133219534,-0.0030183601925893124,-0.000458140912274483,2.644862289350147e-38,-0.0015748230828632281
69,0.06433259647915165,0.06091199044173595,-0.0026841026483890636,-0.0006281461640800151,1.1754943508222875e-38,-0.0018270278813989277
70,0.06459410945319385,0.06646221911348486,-0.00309608784463246,-0.0013003921498132244,4.70197740328915e-38,-0.0018239175540817351
71,0.06449233781326211,0.06190342534919764,-0.001732735172600024,0.0007651111860912744,1.0579449157400588e-37,-0.0017580981884166328
72,0.0648178039505691,0.06480890133633492,-0.0015116438433264924,-0.001511504735743995,4.70197740328915e-38,-0.0021998946418378585
73,0.06448665221034378,0.0638445551672513,-0.00019205275936450694,0.0007901925619264097,1.1754943508222875e-38,-0.0017787175114967438
74,0.0646309286850124,0.06347921389824839,-0.0005632717433440323,0.00053202682902734,4.70197740328915e-38,-0.0016308266224966993
75,0.06453718199104888,0.06390040572337836,-0.0001793730198445668,-0.0007979382958107816,4.70197740328915e-38,-0.0016944241834778648
76,0.06454831360116411,0.06550353333203238,-0.0013982305438758824,-0.0004984903191404559,0.0,-0.0016060664195192793
77,0.06405404230537186,0.06170460439185188,-0.0027196913294587513,0.00037572217965192,1.1754943508222875e-38,-0.0014345149212462104
78,0.06442346740973555,0.06605498288485884,-0.0019238203342615834,0.0003163410577787893,2.938735877055719e-39,-0.001545351319588513
79,0.0647424592538138,0.06472831592408909,-0.0003057197918391751,0.00030776072323388914,1.1754943508222875e-38,-0.0015784276290032157
80,0.06431575425208978,0.06272831966100106,-0.0019838601045028765,-0.00044957133993007894,2.938735877055719e-39,-0.001604793740866952
81,0.06437325571598099,0.06350585979459879,-0.000987920286603162,-3.6936924754651605e-05,0.0,-0.0013966455039231135
82,0.06408397028644386,0.06374230938321325,-0.00027163607090656774,-4.3265967274812784e-05,1.8367099231598242e-40,-0.0016186550595904642
83,0.06422131251748722,0.06367310129807097,-0.0001244425689049921,-0.0005211139017618316,4.70197740328915e-38,-0.001758297983858597
84,0.06475905919331965,0.06715765234806678,-0.0034212205859623034,-0.001078386418492977,4.70197740328915e-38,-0.001645744919933513
85,0.0643684819009163,0.06572878745252649,-0.0016869516552863013,-0.0003511369164122013,2.938735877055719e-39,-0.001505310036239891
86,0.06468308409219468,0.06580286663601381,-0.001418874834371238,0.00031186626554765575,0.0,-0.001601624699073346
87,0.06436516378319337,0.06347971333353994,-0.0011550273346813407,0.00029950998935692207,2.938735877055719e-39,-0.0017739881177227857
88,0.06451417226792358,0.0608128951119735,-0.0034123926340099086,0.00012759620536830315,2.938735877055719e-39,-0.001410420877022802
89,0.06425369583719857,0.06893215472326013,-0.004757523624049399,-0.00023228785164393915,6.612155723375367e-39,-0.0014222665663969575
90,0.0647211562925159,0.06404890553314044,-0.0003053157215759298,-0.0003534636041186935,0.0,-0.0016232600828128938
91,0.06459671710057999,0.05963619267624519,-0.004311537883395504,-0.0005252544386002162,1.1754943508222875e-38,-0.0018282419611276213
92,0.06431178161005495,0.0633454792517242,-0.0003304717695439661,0.0005691355989709503,4.70197740328915e-38,-0.0016982053554335818
93,0.06452774048755053,0.06626320838228704,-0.0027665759353972166,-0.0010794914053138891,0.0,-0.001546199255298231
94,0.06478140782899862,0.0602549878914706,-0.0033731812991802676,0.0008206441295291728,1.1754943508222875e-38,-0.0015680801010873504
95,0.06464073645700248,0.06436963972245456,-0.0009388813554869664,-0.0012024200435355001,1.88079096131566e-37,-0.0018775086900816062
96,0.06458653445962044,0.06265174304457356,-0.0010699441410665423,-0.0008402536307126761,1.1754943508222875e-38,-0.0014853376082309957
97,0.06467393387833885,0.06606630621909565,-0.0026854706191811817,-0.0012277920594548641,4.70197740328915e-38,-0.0018360904795145297
98,0.06438433792538704,0.062022623268543325,-0.0015343757090751193,-0.000649855395623124,1.1754943508222875e-38,-0.0014686505561659633
99,0.06447832664416231,0.06874914999210122,-0.005232060263908384,-0.0010328305569157201,0.0,-0.0020093548737412452
100,0.06462361478882664,0.06622137696579367


==> data_pde_control_p4_.csv <==
Iteration,Energy,sampleEnergy,sampleDescent,Kn,Kn_var,averaged_descent
0,0.17455131946466385,0.1656375177913577,-0.18665306331277365,-0.20389037195032422,3.0814879110195774e-33,-0.20216316700465625
1,0.07628725608379842,0.07759758660445618,-0.03870738828204129,-0.0372706346631421,0.0,-0.03735668393478816
2,0.06841962666649176,0.06728061128544205,-0.007295086827256644,-0.006177831069023558,6.770847460736376e-36,-0.006273362791745629
3,0.07106231610754056,0.07144334662811447,-0.023321631914892248,-0.0229123027591232,4.81482486096809e-35,-0.02300792557546387
4,0.06811331776539181,0.06823829884261248,-0.001370705217504206,-0.0012957092704886529,4.70197740328915e-38,-0.0012879008188417989
5,0.06967729186312507,0.07009136035077636,-0.017432330718882724,-0.017831479689231336,1.2037062152420224e-35,-0.01783643826854681
6,0.06813589954399879,0.06892343449838514,-0.0010796413331910228,-0.0017151372205723955,4.70197740328915e-38,-0.0018347951707197512
7,0.06866537456337557,0.0691314474471345,-0.010017213687256436,-0.009598011631549955,3.009265538105056e-36,-0.009527309393809249
8,0.06805241793121321,0.0676494247721679,-0.001749658841738085,-0.001378889176562817,4.70197740328915e-38,-0.0013314392380719842
9,0.06836085580315779,0.06797184988666773,-0.0077945818814348184,-0.00817793190894715,0.0,-0.008332702844912384
10,0.06816738311059467,0.06789476443147421,-0.0009706641303726089,-0.0007406587992749845,4.70197740328915e-38,-0.0010055796487951712
11,0.06834358445887649,0.06899836740219643,-0.007007860740067382,-0.00635074289514869,0.0,-0.006350993874507861
12,0.06806600110537547,0.06704445584599089,-0.0023654347499069226,-0.001434678896835032,4.231779662960235e-37,-0.0015389079853956004
13,0.06818789331576856,0.06840983793346281,-0.005530126987753026,-0.00531554064307202,0.0,-0.005357566068025273
14,0.06808907973066014,0.06773661777657229,-0.0015271946861167484,-0.0011858302512968873,4.70197740328915e-38,-0.001227617330908662
15,0.06811748052858334,0.06869139148149475,-0.005355232759890595,-0.0047758063218756065,0.0,-0.004732465900035937
16,0.06799832323204352,0.06745927200345016,-0.0014924140675031655,-0.0009500922067559542,4.70197740328915e-38,-0.0010299748982861507
17,0.06822394245889721,0.06874502128555282,-0.005067808552367941,-0.004553590771381266,3.009265538105056e-36,-0.004380834177943392
18,0.06796479436071401,0.0671695861127625,-0.0014746118785112154,-0.0006914081671688117,0.0,-0.000774093775092604
19,0.06817021416325705,0.06805731566576646,-0.004139103205237326,-0.0042455875979121194,3.009265538105056e-36,-0.0042166589460700165
20,0.06803691896279936,0.06724112009669499,-0.001170422825091446,-0.0003768821778763446,1.1754943508222875e-38,-0.0006069599755182126
21,0.06809463589765603,0.06770863830338814,-0.0035767114794039868,-0.0039639504222100195,0.0,-0.003991023553786507
22,0.06800857107883729,0.06777653739522035,-0.00042248174659185886,-0.00019840911949017066,7.346839692639297e-40,-0.000513226718480038
23,0.06828780835113689,0.06887783010356123,-0.004406676443670829,-0.003823905604810204,1.88079096131566e-37,-0.0036212943839336385
24,0.06799709860245354,0.06771471508837158,-0.0005021966886012048,-0.00022102460482798533,7.346839692639297e-40,-0.0005267398042619885
25,0.06813329075322862,0.06807719685760688,-0.0020932781959845897,-0.0021654363185136935,1.88079096131566e-37,-0.0022136496023654247
26,0.06803869551147868,0.06822407985316807,-0.0010053335978696689,-0.0012348843932327596,4.70197740328915e-38,-0.001278264782738992
27,0.06810105702713591,0.06834682299646778,-0.0014842874258343775,-0.001265497925784418,4.70197740328915e-38,-0.0013184122833870095
28,0.0680070514013254,0.06907065772474724,-0.0005998400251052312,-0.0014754859522004902,1.88079096131566e-37,-0.0014689921630773829
29,0.06805122400887907,0.068507825166406,-0.0013397426267354239,-0.0010946150334084329,0.0,-0.0012280650079473233
30,0.0680586413097852,0.06646093608009782,-0.0027864604618345707,-0.001226332191098637,4.70197740328915e-38,-0.0013338168473733614
31,0.06795247131309931,0.06792272092867352,-0.0016669137577521988,-0.001695636471888249,1.88079096131566e-37,-0.0019519990338682084
32,0.06803952027115216,0.0679782087546474,-0.0010945850211156736,-0.0010563953112883691,4.70197740328915e-38,-0.00099066648365462
33,0.06805678187028953,0.06806347080004468,-0.0016339701047656668,-0.0016336377563474854,4.70197740328915e-38,-0.0017240783000660057
34,0.0680711206842151,0.06824525772688551,-0.000876114471603107,-0.0010497633445608367,0.0,-0.0010154658268293202
35,0.06811843142851343,0.0685478842587762,-0.0020470905077626176,-0.001622599253292133,0.0,-0.0015700868575466067
36,0.06821113835525337,0.06918204943711212,-0.0001185708913251098,-0.00084710344838541,1.1754943508222875e-38,-0.0010256314750693662
37,0.0682384932360257,0.06822289256071037,-0.003425896765313109,-0.003418463747361115,1.88079096131566e-37,-0.003526987675979728
38,0.06803343101724844,0.06889302550270753,-0.00023416040724688324,-0.0010879982831458765,4.70197740328915e-38,-0.0010902412305112607
39,0.06809019681177218,0.06916811404976075,-0.0024152770518026,-0.001339305451327148,1.88079096131566e-37,-0.0014325301573215438
40,0.06806637467979662,0.06807532071057541,-0.0009893914687748458,-0.0009959618135587682,0.0,-0.0009724365880637711
41,0.06804084201393688,0.06598996298318846,-0.0007994925056945399,-0.0012340191013047765,4.70197740328915e-38,-0.0012533785478285866
42,0.06806552165179769,0.06954640482412376,-0.004867726996922085,-0.003378003207733064,1.88079096131566e-37,-0.003289597256391665
43,0.06806208081320611,0.06752122676397201,-0.0007583228607831308,-0.0013013362130672248,4.231779662960235e-37,-0.0012264835148421912
44,0.06808046211509702,0.06873019922395208,0.0001280473727508422,-0.0007796795731776303,1.88079096131566e-37,-0.0008885935697259649
45,0.06814129883255969,0.06821005987920505,-0.002751372912154138,-0.0028116090454252314,0.0,-0.00283364665600309
46,0.06799294942087633,0.06765318844994424,-0.0012194526271685055,-0.0008847860755806765,4.70197740328915e-38,-0.0008887829922405767
47,0.06804311191146485,0.06879739598186271,-0.0018754856521095366,-0.0011343596241697943,0.0,-0.0011440532781701776
48,0.06809119239250946,0.06777500791428279,-0.0010465121012066295,-0.0007426478726147694,1.1754943508222875e-38,-0.0009201456101051016
49,0.06802936078089132,0.06783058345986598,-0.0008860668550764519,-0.0010834565791753383,4.70197740328915e-38,-0.0012895520421885595
50,0.0680960567775462,0.06728813042034774


==> data_pde_control_p4__processed.csv <==
Iteration,KnMax,rate
0,-0.20389037195032422,1.0
1,-0.0372706346631421,1.5
2,-0.006177831069023558,1.8333333333333333
3,-0.006177831069023558,2.083333333333333
4,-0.0012957092704886529,2.283333333333333
5,-0.0012957092704886529,2.4499999999999997
6,-0.0012957092704886529,2.5928571428571425
7,-0.0012957092704886529,2.7178571428571425
8,-0.0012957092704886529,2.8289682539682537
9,-0.0012957092704886529,2.9289682539682538
10,-0.0007406587992749845,3.0198773448773446
11,-0.0007406587992749845,3.103210678210678
12,-0.0007406587992749845,3.180133755133755
13,-0.0007406587992749845,3.251562326562327
14,-0.0007406587992749845,3.3182289932289937
15,-0.0007406587992749845,3.3807289932289937
16,-0.0007406587992749845,3.439552522640758
17,-0.0007406587992749845,3.4951080781963135
18,-0.0006914081671688117,3.547739657143682
19,-0.0006914081671688117,3.597739657143682
20,-0.0003768821778763446,3.6453587047627294
21,-0.0003768821778763446,3.690813250217275
22,-0.00019840911949017066,3.73429151108684
23,-0.00019840911949017066,3.7759581777535067
24,-0.00019840911949017066,3.8159581777535068
25,-0.00019840911949017066,3.854419716215045
26,-0.00019840911949017066,3.8914567532520823
27,-0.00019840911949017066,3.927171038966368
28,-0.00019840911949017066,3.9616537975870574
29,-0.00019840911949017066,3.9949871309203906
30,-0.00019840911949017066,4.02724519543652
31,-0.00019840911949017066,4.05849519543652
32,-0.00019840911949017066,4.08879822573955
33,-0.00019840911949017066,4.118209990445433
34,-0.00019840911949017066,4.146781419016861
35,-0.00019840911949017066,4.174559196794639
36,-0.00019840911949017066,4.201586223821666
37,-0.00019840911949017066,4.22790201329535
38,-0.00019840911949017066,4.2535430389363755
39,-0.00019840911949017066,4.278543038936376
40,-0.00019840911949017066,4.302933282838815
41,-0.00019840911949017066,4.326742806648339
42,-0.00019840911949017066,4.349998620601827
43,-0.00019840911949017066,4.3727258933290996
44,-0.00019840911949017066,4.394948115551322
45,-0.00019840911949017066,4.416687245986104
46,-0.00019840911949017066,4.4379638417307845
47,-0.00019840911949017066,4.4587971750641175
48,-0.00019840911949017066,4.4792053383294235
49,-0.00019840911949017066,4.499205338329423


==> data_two_point.csv <==
Iteration,Energy,sampleEnergy,sampleDescent,Kn
0,10.0,4.0,-4.,-3.0
1,5.0,9.0,-6.,-2.0
2,3.25,6.25,-5.,-1.5
3,2.3611111111111116,0.027777777777777804,-0.33333333,-1.1666666666666667
4,1.8402777777777781,3.6736111111111116,-3.83333333,0
5,1.5136111111111115,2.946944444444445,-3.43333333,0
6,1.3025000000000002,2.4025000000000007,-3.1,0
7,1.165765306122449,1.9800510204081636,-2.81428571,0
8,1.0796045918367347,1.6438903061224492,-2.56428571,0
9,1.0292518581506678,1.3713153502141604,-2.34206349,0
10,1.0050455089443184,1.1471090010078109,-2.14206349,0
11,1.0003951088393728,1.0401497985940622,-2.03975469,0
12,1.0040266624709266,0.8771146855589492,-1.87308802,0
13,1.0197062819967,1.300464412754831,-2.28075813,0
14,1.004754170616017,0.8668531827150289,-1.86209901,0
15,1.0183920142538607,0.7471576930195393,-1.72876568,0
16,1.039250409331006,0.6430160880966843,-1.60376568,0
17,1.0660185181925403,0.5521371381346893,-1.48611862,0
18,1.0976539035043964,0.47266141233543413,-1.37500751,0
19,1.1333183282473611,1.86357397731106,-2.73025565,0
20,1.099305545794176,0.4690498967304771,-1.36974435,0
21,1.1315852932552593,1.8570790375570534,-2.72549374,0
22,1.1006744205803844,1.7352590739730878,-2.63458465,0
23,1.0749741426445958,0.5273460109910229,-1.45237187,0
24,1.0995280925746058,0.46856662758769935,-1.36903854,0
25,1.126366551174082,1.837328016160988,-2.71096146,0
26,1.1005011693846447,1.734539557448474,-2.63403839,0
27,1.0783900082355045,1.63835432222526,-2.55996431,0
28,1.059666792939952,1.5482025355011357,-2.48853574,0
29,1.044009793493728,0.6244395681739233,-1.58042977,0
30,1.0591065787821659,1.545343470768637,-2.48623689,0
31,1.044462100476671,0.6227413375224576,-1.57827924,0
32,1.05861743681899,1.5428381997732032,-2.48422076,0
33,1.0448623540113784,0.6212476516632258,-1.5763853,0
34,1.0581866618659088,1.540624893625826,-2.48243823,0
35,1.0452190389176663,1.4705144135347266,-2.42529537,0
36,1.0341768834499085,0.6644370643884041,-1.63026018,0
37,1.0449003117225715,1.4686941848381299,-2.42379387,0
38,1.0344403621530485,1.4056026563212387,-2.37116229,0
39,1.025580842447224,0.7057005995610849,-1.68011976,0
40,1.0342028485193773,0.6643226056332383,-1.63011976,0
41,1.043819201855684,1.462479932546701,-2.41866073,0
42,1.0344179826442197,0.6633762995722505,-1.62895832,0
43,1.04358769187737,1.461141002856316,-2.41755331,0
44,1.0346143728261956,1.4067131383505962,-2.37209877,0
45,1.0268393385305918,1.3544936596105481,-2.32765432,0
46,1.020189008299175,1.3043650685095658,-2.28417606,0
47,1.014595402672245,1.2562182713932744,-2.24162287,0
48,1.0099956206850014,0.8100394186306387,-1.8000438,0
49,1.0144928526303005,1.2552653812152752,-2.24077253,0
50,1.010077402058601,0.8093048734736262,-1.79922747,0
51,1.0143985858178606,1.2543868006773453,-2.23998821,0
52,1.0101532503250006,1.2116799267229466,-2.20152668,0
53,1.0067068587802903,1.170497686121633,-2.16379083,0
54,1.004016630839127,1.1307704211434324,-2.12675379,0
55,1.0020425949823544,0.9116524410416854,-1.90960985,0
56,1.0039755824251726,1.1300800220801275,-2.12610444,0
57,1.0020710108461228,0.9110542904894137,-1.90898328,0
58,1.0039375298058997,0.878438050828501,-1.87450052,0
59,1.0063519133909804,1.1657496974531247,-2.15939778,0
60,1.0039730614343891,1.1300375121632003,-2.12606445,0
61,1.0021751760556046,0.9088976105726951,-1.90672243,0
62,1.0039397985998137,1.1294754285988524,-2.12553563,0
63,1.0021991221851152,0.9084095239321083,-1.9062104,0
64,1.0039087252828183,1.128948323535825,-2.1250396,0
65,1.0022217255463814,0.9079513580626054,-1.90572963,0
66,1.0038796328590376,0.879306235072231,-1.8754266,0
67,1.0059617040668156,0.8515375600113526,-1.84557586,0
68,1.0084489103375274,0.824613001576182,-1.81616409,0
69,1.0113232387778832,0.7985018227701608,-1.78717858,0
70,1.0145676263535035,1.2559604709326544,-2.24139284,0
71,1.0113661004727021,1.224589930967346,-2.21322383,0
72,1.0085975596170669,0.8231515069002007,-1.81455395,0
73,1.011325568971229,0.7984822559803904,-1.78715669,0
74,1.0143844450050716,0.774514104987206,-1.76012966,0
75,1.0177604939830878,1.28429750066762,-2.26653701,0
76,1.0144265582995653,1.2546477755104133,-2.24022122,0
77,1.011475464738217,0.7972282735013947,-1.78575281,0
78,1.0143865891492083,1.254274806027056,-2.23988822,0
79,1.0115102601741481,0.7969384989925029,-1.78542824,0
80,1.0143486571889189,0.7747768960072736,-1.76042824,0
81,1.0174587490431657,1.2817218682495022,-2.26426312,0
82,1.0143847490766396,0.7745118737727421,-1.76012712,0
83,1.0174199426679047,1.2813892035139711,-2.26396926,0
84,1.0144191748233653,1.2545789118599076,-2.24015974,0
85,1.0117321744568455,1.228362499728682,-2.21663033,0
86,1.0093484254069023,1.2027229367252505,-2.19337451,0
87,1.0072578477236291,1.177643853294851,-2.17038601,0
88,1.0054507753462703,1.1531095081902192,-2.14765873,0
89,1.0039179351464074,0.878731112414818,-1.87481318,0
90,1.0054323566335488,1.1528414015873607,-2.14740904,0
91,1.0039332353811883,1.1293642583569778,-2.12543102,0
92,1.002688002144684,0.8989961096036768,-1.89630811,0
93,1.0039185890340718,0.8787213201489785,-1.87480273,0
94,1.005363648254895,1.1518375128846692,-2.14647386,0
95,1.0039326214249973,0.8785113883741708,-1.87457877,0
96,1.0053475995470547,0.8590930331628948,-1.85374543,0
97,1.0069616598020512,1.173834782887242,-2.16687312,0
98,1.00536299611376,1.1518279559336448,-2.14646496,0
99,1.0039855824802362,0.8777226428623717,-1.87373706,0
100,1.0053482118764148,1.1516111514942793,nan,nan


==> data_two_point_processed.csv <==
Iteration,KnMax,rate
0,-3.0,1.0
1,-2.0,1.5
2,-1.5,1.8333333333333333
3,-1.1666666666666667,2.083333333333333
4,0.0,2.283333333333333
5,0.0,2.4499999999999997
6,0.0,2.5928571428571425
7,0.0,2.7178571428571425
8,0.0,2.8289682539682537
9,0.0,2.9289682539682538
10,0.0,3.0198773448773446
11,0.0,3.103210678210678
12,0.0,3.180133755133755
13,0.0,3.251562326562327
14,0.0,3.3182289932289937
15,0.0,3.3807289932289937
16,0.0,3.439552522640758
17,0.0,3.4951080781963135
18,0.0,3.547739657143682
19,0.0,3.597739657143682
20,0.0,3.6453587047627294
21,0.0,3.690813250217275
22,0.0,3.73429151108684
23,0.0,3.7759581777535067
24,0.0,3.8159581777535068
25,0.0,3.854419716215045
26,0.0,3.8914567532520823
27,0.0,3.927171038966368
28,0.0,3.9616537975870574
29,0.0,3.9949871309203906
30,0.0,4.02724519543652
31,0.0,4.05849519543652
32,0.0,4.08879822573955
33,0.0,4.118209990445433
34,0.0,4.146781419016861
35,0.0,4.174559196794639
36,0.0,4.201586223821666
37,0.0,4.22790201329535
38,0.0,4.2535430389363755
39,0.0,4.278543038936376
40,0.0,4.302933282838815
41,0.0,4.326742806648339
42,0.0,4.349998620601827
43,0.0,4.3727258933290996
44,0.0,4.394948115551322
45,0.0,4.416687245986104
46,0.0,4.4379638417307845
47,0.0,4.4587971750641175
48,0.0,4.4792053383294235
49,0.0,4.499205338329423
50,0.0,4.518813181466678
51,0.0,4.538043950697447
52,0.0,4.556911875225749
53,0.0,4.575430393744267
54,0.0,4.593612211926086
55,0.0,4.611469354783229
56,0.0,4.6290132144323515
57,0.0,4.646254593742697
58,0.0,4.6632037462850695
59,0.0,4.679870412951736
60,0.0,4.696263855574687
61,0.0,4.712392887832752
62,0.0,4.7282659037057675
63,0.0,4.7438909037057675
64,0.0,4.759275519090383
65,0.0,4.774427034241898
66,0.0,4.789352407376227
67,0.0,4.804058289729168
68,0.0,4.818551043352357
69,0.0,4.832836757638071
70,0.0,4.846921264680325
71,0.0,4.860810153569214
72,0.0,4.8745087837062
73,0.0,4.888022297219713
74,0.0,4.901355630553047
75,0.0,4.914513525289889
76,0.0,4.927500538276902
77,0.0,4.940321051097415
78,0.0,4.9529792789455165
79,0.0,4.965479278945517
80,0.0,4.977824957957862
81,0.0,4.9900200799090815
82,0.0,5.002068272680166
83,0.0,5.013973034584928
84,0.0,5.025737740467281
85,0.0,5.037365647444025
86,0.0,5.048859900317588
87,0.0,5.0602235366812245
88,0.0,5.0714594917374045
89,0.0,5.082570602848516
90,0.0,5.0935596138375265
91,0.0,5.104429179054918
92,0.0,5.115181867226961
93,0.0,5.125820165099301
94,0.0,5.136346480888775
95,0.0,5.146763147555442
96,0.0,5.157072425905957
97,0.0,5.1672765075386105
98,0.0,5.177377517639621
99,0.0,5.187377517639621


==> data_unnormalised_pde_control_p2_.csv <==
Iteration,Energy,sampleEnergy,sampleDescent,Kn,Kn_var,averaged_descent
0,0.17694997822800942,0.14478799235266393,-0.0222476180360883,-0.04013797722204297,1.925929944387236e-34,-0.04428378398634243
1,0.14667374849613973,0.13164755088719465,-0.015709704381006603,-0.022699183398423427,4.81482486096809e-35,-0.0269440062541541
2,0.14117607097770304,0.1393711558436983,-0.018724111368246376,-0.013329182453866188,0.0,-0.020149906310833177
3,0.13382975194720145,0.13439424690443197,-0.016304165494393452,-0.017837643062098698,1.2037062152420224e-35,-0.016688699533652006
4,0.13130552722766634,0.1439383466815455,-0.02048220076532067,-0.013776515366342177,1.2037062152420224e-35,-0.014904040279422503
5,0.1251104678690682,0.12066458214647247,-0.01114133776390399,-0.013530783240927224,2.7083389842945504e-35,-0.013685388500334475
6,0.12488048421929285,0.11931711900647868,-0.010685297815205911,-0.01322036306903977,3.009265538105056e-36,-0.01277923543857264
7,0.12225000143924719,0.11035077696739164,-0.008112776102030268,-0.012688734685418552,0.0,-0.012537385195510023
8,0.12257673416038058,0.12293858061956185,-0.011688052672104191,-0.011159992740029476,3.009265538105056e-36,-0.01202348799822841
9,0.11958855073639324,0.12335665863811598,-0.011773190712629234,-0.01246462971554238,0.0,-0.01079076301525878
10,0.11876206543906356,0.11242088264734995,-0.008524014756891147,-0.007319350578783318,7.52316384526264e-37,-0.010851097012093816
11,0.11755249858320599,0.12767868703744464,-0.013194307989642077,-0.011801882199459664,3.009265538105056e-36,-0.010707103351257402
12,0.11920369484606333,0.14035819053770007,-0.018228332043830977,-0.01205412495226685,1.2037062152420224e-35,-0.010541875016654252
13,0.11479502665757431,0.11920647557067085,-0.010344762893723668,-0.007762629639331503,7.52316384526264e-37,-0.009879089764307463
14,0.1158305178321291,0.13430521160492462,-0.015604885579331974,-0.01212129563544624,2.7083389842945504e-35,-0.009226787397993083
15,0.11337050420058356,0.1263037098357639,-0.01254572496461727,-0.010889262139126351,0.0,-0.009144507835380228
16,0.11379675341832332,0.12293284138983739,-0.011396897733954657,-0.008511049902752588,3.009265538105056e-36,-0.008593908416653395
17,0.11448806235086102,0.11427403831435247,-0.00883169460233407,-0.00958420173103228,0.0,-0.009093130882489888
18,0.11307075906224334,0.10488017515510974,-0.00652929772077257,-0.010191431443922675,3.009265538105056e-36,-0.00902673247898725
19,0.11352161076212025,0.10291905862242907,-0.006066334548468748,-0.009349831811576035,3.009265538105056e-36,-0.008452892078783457
20,0.11195251251894293,0.10969519111316527,-0.007606856772694802,-0.007970912643228217,0.0,-0.00884543383797252
21,0.11196462161765758,0.1149685614518286,-0.008939752979994355,-0.006935424761176075,3.009265538105056e-36,-0.008271229551603566
22,0.11064523765120296,0.11043939578049639,-0.007781913128116618,-0.008544699742650042,0.0,-0.008395885906816652
23,0.11166007040440756,0.10702521139253185,-0.006947643692260812,-0.006127134755951324,3.009265538105056e-36,-0.0080038705043737
24,0.11097958329703081,0.09759323858827573,-0.00501988826368924,-0.006081358391475821,0.0,-0.007793156018206242
25,0.109478559906506,0.11449758945707185,-0.008772193194052659,-0.006758767317191781,6.770847460736376e-36,-0.008162737604240656
26,0.10879701883143136,0.11146984533409604,-0.007983153505052283,-0.005765432071517807,7.52316384526264e-37,-0.008155199136996617
27,0.11057434641610275,0.10683977399159528,-0.006888802672213709,-0.00843932787085877,3.009265538105056e-36,-0.0075938546452036584
28,0.11111026966379754,0.09964798821980922,-0.005327477649180876,-0.007181489286075775,0.0,-0.007679084270600988
29,0.10989777987531152,0.11287789474520167,-0.00831139031251261,-0.009056272452873288,0.0,-0.0075654046896996355
30,0.1074038980256923,0.10454900390872285,-0.0063159119190239815,-0.0056410376373222885,7.52316384526264e-37,-0.007538111593027078
31,0.10752746745816243,0.11038009974337139,-0.007657834182274253,-0.007974163314506651,1.2037062152420224e-35,-0.0072175850350474
32,0.10716920907951528,0.11076082274901491,-0.007727077352379813,-0.007127799477166233,0.0,-0.007528329165069617
33,0.10664828810136796,0.11318497975360915,-0.00833822394313147,-0.006381739366196069,3.009265538105056e-36,-0.007390737645657309
34,0.11054765619958622,0.12006952013490049,-0.01021589923703842,-0.00640546362213905,3.009265538105056e-36,-0.007300431429681637
35,0.10692784602933347,0.11308715380344017,-0.008312163200523272,-0.006697517413108443,7.52316384526264e-37,-0.007165938853362898
36,0.10792581743430077,0.10510481574742225,-0.006377529479549489,-0.007847960383099178,0.0,-0.007202783612409103
37,0.10779898162020456,0.10212085634828331,-0.00577695581996248,-0.0072938909610234725,6.770847460736376e-36,-0.006975666251959888
38,0.10808085041380125,0.10792563048584831,-0.007024428777782374,-0.006414988996680973,6.770847460736376e-36,-0.006841744802997453
39,0.10759557554205529,0.110106638748578,-0.007521710259583283,-0.008727521200175815,3.009265538105056e-36,-0.006605012673437399
40,0.10616226022698594,0.1338544976854934,-0.014923171276527222,-0.0076370448374715625,3.009265538105056e-36,-0.0069901992438195296
41,0.10682831531529026,0.10759829341700321,-0.006929307502674897,-0.006477669649767965,7.52316384526264e-37,-0.006894658913581648
42,0.10686363594378097,0.11070638725733223,-0.00765030633042174,-0.006282306812247102,3.009265538105056e-36,-0.006643335973827035
43,0.10695830306629012,0.10254265034169815,-0.0058051517487839295,-0.00664354889668172,7.52316384526264e-37,-0.006743446746359746
44,0.10685447974051124,0.09063443331614354,-0.0037252524599270987,-0.0053993310179503975,7.52316384526264e-37,-0.006440901635777136
45,0.10596096185218658,0.1042767832933398,-0.006177257862394595,-0.0060743248872082885,3.009265538105056e-36,-0.006457428663982474
46,0.10659118907438535,0.11054260466072739,-0.007601075989101557,-0.007112329817147305,7.52316384526264e-37,-0.00680339502752493
47,0.10637163279405748,0.10036491329851059,-0.0053745126993529554,-0.006011234575985736,7.52316384526264e-37,-0.006823712267435464
48,0.10481246772063696,0.10698741477529614,-0.0067506463183678094,-0.006845979224596953,7.52316384526264e-37,-0.006568886123732632
49,0.10570793500069722,0.09974696772149727,-0.005244015027603493,-0.007225373940726844,3.009265538105056e-36,-0.006211504368058472
50,0.10590275759295702,0.09452238474951795,-0.0043002388402507705,-0.007382126702285191,3.009265538105056e-36,-0.0065230988256780335
51,0.10709005102550524,0.11085845931458885,-0.0076220619728560235,-0.0061157806784965605,3.009265538105056e-36,-0.006653179271467963
52,0.10503411554670755,0.10776460056871491,-0.00690157025869494,-0.006009082483888808,3.009265538105056e-36,-0.006375693112387539
53,0.10548021271489823,0.10401980111411122,-0.006086855657435586,-0.0062288537815058205,7.52316384526264e-37,-0.006261840851111825
54,0.10550411764114573,0.11486318386537087,-0.00864913227784498,-0.0055860880634561755,0.0,-0.006701392776843594
55,0.1040634045261911,0.1015839081670452,-0.005584225010653909,-0.0054046558614912876,0.0,-0.006600952631136615
56,0.10477823386768062,0.11625633089374504,-0.00900492940573812,-0.004658734938762986,0.0,-0.006442438718310201
57,0.10495350703099764,0.11055801587021563,-0.007531474265074927,-0.005921458749622493,7.52316384526264e-37,-0.006464307096581526
58,0.10417117621584064,0.09508681073399596,-0.004382908688306382,-0.006559505018806069,7.52316384526264e-37,-0.006486597345690903
59,0.1056203941191625,0.09928340126911066,-0.005110319857965527,-0.0054395395191799345,3.009265538105056e-36,-0.006383973303050924
60,0.10394484963331052,0.10573717774589271,-0.006410937484042739,-0.006108184441710207,3.009265538105056e-36,-0.006413946349041205
61,0.10449903234607592,0.1063337857439841,-0.006542827767351234,-0.006694404151058526,7.52316384526264e-37,-0.006125757040748441
62,0.10356757864621567,0.09797498014522607,-0.0048619436946359,-0.0067297015850282145,1.88079096131566e-35,-0.006131286576589313
63,0.1055234414452631,0.09638374815828563,-0.004591972678775462,-0.006224893570538707,7.52316384526264e-37,-0.006570382627829216
64,0.10351920407478021,0.10621197172590471,-0.006494751661765053,-0.006180433314513989,0.0,-0.006051355436133387
65,0.10453685768202206,0.10205622198969062,-0.005633073794558184,-0.005923948909636747,7.52316384526264e-37,-0.006491769601452741
66,0.10322212904146497,0.10574517457369442,-0.0064043226325028995,-0.005124848464628111,7.52316384526264e-37,-0.006147469577161933
67,0.10286848572812532,0.09979541242299232,-0.005184808046199658,-0.006921414840017756,3.009265538105056e-36,-0.006275233000061193
68,0.10428603411397415,0.08967755817062809,-0.0035013548325213847,-0.00593091081577991,7.52316384526264e-37,-0.006244071978543275
69,0.10287799555916438,0.08934310922398629,-0.0034626367434585025,-0.006027406898149879,3.009265538105056e-36,-0.006214382854029519
70,0.1038185217739069,0.11116607574361399,-0.007623627546495876,-0.006384279346558294,7.52316384526264e-37,-0.006065461235892614
71,0.10332501982787023,0.0929709731084362,-0.004000292654421345,-0.005329174073006345,7.52316384526264e-37,-0.006176084700336048
72,0.10452790925126405,0.10436971370530465,-0.006084049103352898,-0.00617018756999109,7.52316384526264e-37,-0.006636925716489505
73,0.1031981790753516,0.10053982432776817,-0.005318133046365302,-0.005180205042414864,3.009265538105056e-36,-0.006159288613478988
74,0.10373137345153678,0.09901471549283401,-0.005030341675597309,-0.004654238271249123,7.52316384526264e-37,-0.006274380879624235
75,0.10322056138237976,0.10038837323322036,-0.005268227929263691,-0.0055578635680615576,7.52316384526264e-37,-0.00588378019481673
76,0.10319896150819612,0.10692543659126733,-0.006614754851921202,-0.006207926967410105,7.52316384526264e-37,-0.006040464166944373
77,0.10110657293075118,0.09143582488814304,-0.0037396678689985115,-0.006778172409786938,7.52316384526264e-37,-0.005902556799592313
78,0.10261719008897952,0.1090372841569353,-0.007086378167612389,-0.005507270106757995,0.0,-0.00610724834653945
79,0.10390288712800697,0.10360180381434593,-0.005900414782870443,-0.005015538998669382,7.52316384526264e-37,-0.006132176444709503
80,0.10197063915436623,0.09544502440569735,-0.004384795992258002,-0.005075895651863252,7.52316384526264e-37,-0.005795916856703127
81,0.10219363482297181,0.09818994460878351,-0.004835095005471629,-0.004787089320821493,7.52316384526264e-37,-0.0058241181626486685
82,0.10092984576357683,0.09951000853848944,-0.005099667291841506,-0.0063322722310586756,0.0,-0.00583733460108373
83,0.10141823562608562,0.09910508658788561,-0.00501775000715564,-0.0055379725498633115,7.52316384526264e-37,-0.005865143475890708
84,0.10347346955883822,0.11313212290290353,-0.008073981678473159,-0.008603206302701942,3.009265538105056e-36,-0.005611540835634874
85,0.10187639420588754,0.10725498653296309,-0.0066677491443316046,-0.005540932344764369,7.52316384526264e-37,-0.005477094960763488
86,0.10307563660626175,0.10758255001407316,-0.006739923263773127,-0.004994655063181726,7.52316384526264e-37,-0.005631601951898571
87,0.10173723196414342,0.09812489026343148,-0.004837937919773962,-0.00581988317026581,0.0,-0.00576795695855548
88,0.10226847048480957,0.08774544737679515,-0.0032041575590741854,-0.005384870923946061,6.770847460736376e-36,-0.00586399212203306
89,0.10118409856077985,0.12034757928865379,-0.010029910620679785,-0.006063891486158507,3.009265538105056e-36,-0.0056638421745442615
90,0.10298971132417575,0.10019389028516557,-0.005207123857015548,-0.00715926200786426,3.009265538105056e-36,-0.0059756482609190364
91,0.1023776116241886,0.08318622644525128,-0.0026096914881093875,-0.006529049020098724,3.009265538105056e-36,-0.005792052765595976
92,0.10118242307485759,0.0974218259514939,-0.004702690625672105,-0.0048057608246805045,3.009265538105056e-36,-0.0058206963893107635
93,0.10191402264039702,0.10863546445289617,-0.006953189174956975,-0.005943972228796936,7.52316384526264e-37,-0.005521219092150353
94,0.10298610798158694,0.08555805796684526,-0.0029003200843269765,-0.005343426934069682,7.52316384526264e-37,-0.005733757171587006
95,0.1023204637874386,0.10110957130134295,-0.005367735462415238,-0.005957516256808549,3.009265538105056e-36,-0.0056416480568907135
96,0.10205948326921742,0.09435449148595604,-0.004163771450323858,-0.006584839662443319,1.2037062152420224e-35,-0.005632755853440343
97,0.1023064147970414,0.10798429583683362,-0.00682501702332957,-0.00635081714429007,6.770847460736376e-36,-0.005647455538120133
98,0.10117269815563262,0.0922931210315217,-0.0038587365707439115,-0.005753773002693104,0.0,-0.005388420893070542
99,0.10147420020382775,0.11859316213305918,-0.009508285357128358,-0.005367230974864156,3.009265538105056e-36,-0.005869380310971843
100,0.10200392815569431,0.108114591516417

